Carving out the low surface brightness universe with NoiseChisel

NoiseChisel is a program to detect very low signal-to-noise ratio (S/N) features with minimal assumptions on their morphology. It was introduced in 2015 and released within a collection of data analysis programs and libraries known as GNU Astronomy Utilities (Gnuastro). The 10th stable version of Gnuastro was released in August 2019 and NoiseChisel has significantly improved: detecting even fainter signal, enabling better user control over its inner workings, and many bug fixes. The most important change until version 0.10 is that NoiseChisel's segmentation features have been moved into a new program called Segment. Another major change is the final growth strategy of its true detections, for example NoiseChisel is able to detect the outer wings of M51 down to S/N of 0.25, or 25.97 mag/arcsec2 on a single-exposure SDSS image (r-band). Segment is also able to detect the localized HII regions as "clumps" much more successfully. For a detailed list of improvements after version 0.10, see the most recent manual. Finally, to orchestrate a controlled analysis, the concept of reproducibility is discussed: this paper itself is exactly reproducible (commit 751467d).

==> tex/img/permission-watkinsetal2015.txt <==
Email correspondance regarding permission to use this figure.


-------- Forwarded Message --------
Subject: Re: Using figure in ApJL 800, 1
Date: Tue, 17 Sep 2019 15:02:03 +0000
From: Permissions <permissions@ioppublishing.org>
To: Mohammad Akhlaghi <mohammad@akhlaghi.org>

Dear Mohammad,

The consent that you have provided is absolutely fine.

We are happy to grant permission for you to use the figure.

Thanks
Harriet

Copyright & Permissions Team
Gemma Alaway – Senior Rights & Permissions Adviser
Christina Colwell - Rights & Permissions Assistant

Contact Details
E-mail: permissions@iop.org<mailto:permissions@iop.org>
For further information about copyright and how to request permission: https://publishingsupport.iopscience.iop.org/copyright-journals/
See also:  https://publishingsupport.iopscience.iop.org/
Please see our Author Rights Policy https://publishingsupport.iopscience.iop.org/author-rights-policies/
Please note: We do not provide signed permission forms as a separate attachment. Please print this email and provide it to your publisher as proof of permission.

Please note: Any statements made by IOP Publishing to the effect that authors do not need to get permission to use any content where IOP Publishing is not the publisher is not intended to constitute any sort of legal advice. Authors must make their own decisions as to the suitability of the content they are using and whether they require permission for it to be published within their article.




________________________________
From: Mohammad Akhlaghi <mohammad@akhlaghi.org>
Sent: 17 September 2019 14:17
To: Permissions <permissions@ioppublishing.org>
Subject: Re: Using figure in ApJL 800, 1

Dear Harriet,

Thank you very much for the reply.

In the P.S, I am forwarding part of Aaron Watkins' (first author of the
ApJL paper) email in which he agreed to using the image. Is it necessary
that he actually writes his consent in a legal text on paper, signs it
with a pen, scans it, and sends it to you/me? If so, can you please send
me a draft of the kind of letter he has to sign, so he can just fill in
the blanks?

The details of the paper/figure I intend to use in my paper are listed
below:

Title: DEEP IMAGING OF M51: A NEW VIEW OF THE WHIRLPOOL'S EXTENDED TIDAL
DEBRIS
Authors: Aaron E. Watkins, J. Christopher Mihos, and Paul Harding
Journal: The Astrophysical Journal Letters, Volume 800, Number 1
DOI: 10.1088/2041-8205/800/1/L3
Figure: 1

The figure from the paper above will be used within one of my paper's
figures, along side my results. As I explained in my original email, my
paper is to be published in the proceedings of the IAU Symposium 355,
for an invited talk that I had there. Aaron and Chris (first two authors
of the paper above) were also present there and saw my presentation,
building upon their results.

Please let me know if anything else is necessary,
Thank you very much,
Mohammad

P.S.
-------- Forwarded Message --------
Subject: Re: Using your M51 image
Date: Sat, 14 Sep 2019 08:50:23 +0000
From: Aaron Watkins <Aaron.Watkins@oulu.fi>
To: Mohammad Akhlaghi <mohammad@akhlaghi.org>

Hi Mohammad,

Certainly you can use that image however you like!

Cheers,
~Aaron

